Aquanims -- Area-Preserving Animated Transitions based on a Hydraulic Metaphor

We propose "Aquanims" as new design metaphors for animated transitions that preserve displayed areas during the transformation. As liquids are incompressible fluids, we use a hydraulic metaphor to convey the sense of area preservation during animated transitions. We study the design space of Aquanims for rectangle-based charts.

==> Aquanims_Eurovis2017_v1submit.inc <==
% ---------------------------------------------------------------------
% EG author guidelines plus sample file for EG publication using LaTeX2e input
% D.Fellner, v1.17, Sep 23, 2010


\title[Aquanims area-preserving animated transitions]%
      {Aquanims: Area-Preserving Animated Transitions in Rectangle-based Charts based on a Hydraulic Metaphor}

% for anonymous conference submission please enter your SUBMISSION ID
% instead of the author's name (and leave the affiliation blank) !!
\author[Anonymous]{Anonymous}
%        {D.\,W. Fellner\thanks{Chairman Eurographics Publications Board}$^{1,2}$
%         and S. Behnke$^{2}$
% %        S. Spencer$^2$\thanks{Chairman Siggraph Publications Board}
%         \\
% % For Computer Graphics Forum: Please use the abbreviation of your first name.
%          $^1$TU Darmstadt \& Fraunhofer IGD, Germany\\
%          $^2$Institut f{\"u}r ComputerGraphik \& Wissensvisualisierung, TU Graz, Austria
%        $^2$ Another Department to illustrate the use in papers from authors
%             with different affiliations
%       }

% ------------------------------------------------------------------------

% if the Editors-in-Chief have given you the data, you may uncomment
% the following five lines and insert it here
%
% \volume{27}   % the volume in which the issue will be published;
% \issue{1}     % the issue number of the publication
% \pStartPage{1}      % set starting page


%-------------------------------------------------------------------------
\begin{document}

% \teaser{
%  \includegraphics[width=\linewidth]{eg_new}
%  \centering
%   \caption{New EG Logo}
% \label{fig:teaser}
% }

\maketitle

\begin{abstract}
  We propose "\textit{aquanims}" as new design metaphors for animated transitions that preserve displayed areas during the transformation. Animated transitions are used to facilitate understanding of graphical transformations between different visualizations. In this work, area is assumed to be a key information to preserve during filtering or ordering transitions of rectangle-based charts like bar charts, histograms, tree maps or mosaic plots. As liquids are incompressible fluids, we use a hydraulic metaphor to convey the sense of area preservation during animated transitions: in \textit{aquanims}, graphical objects can change shape, position, color and even connectedness but not displayed area, as for a liquid contained in a transparent vessel or transferred between such vessels communicating through hidden pipes. \\

\begin{classification} % according to http://www.acm.org/class/1998/
\CCScat{Computer Graphics}{I.3.3}{Picture/Image Generation}{Line and curve generation}
\end{classification}

\end{abstract}





%-------------------------------------------------------------------------
\section{Introduction}

Transformations occur between visualizations Whenever visualization is used to discover new information by filtering data or changing models, or to communicate findings by explaining how data became insights. Animated transitions are important to keep the user linking and understanding seemingly different representations. 

A recent survey \cite{ChevalierRPCH16} showed that animated transitions can help keep the information in context, be used as a teaching aid, improve user experience, support the visual discourse or enhance data encoding for discovery. However animations are not always guaranteed to improve the visualization performances \cite{HeerR07} \cite{ChevalierDF14}. For instance too many objects moving can be disturbing and prevent tracking the objects of interest, or occlusions may hide some objects during the transition. 

In statistical graphics, data exploration and understanding are supported by specific visual metaphors like bar charts, scatterplots, heatmaps or node-link diagrams. We focus on area-based charts which use the size channels to encode the primary data. In these charts, the area of a graphical element is proportional to the underlying count, proportion or probability.
Many of them have been encompassed in the product plot framework \cite{WickhamH11} related to statistics. Preserving area during the transition is key to comply with the congruence principle \cite{TverskyMB02}, i.e.to maintain graphics validity during the transition, and semantic-syntactic mapping using similar metaphors for similar transitions. Minimizing occlusion and maximizing predictability are two other important laws of animations \cite{HeerR07}.

However, animated transitions between different area charts distort these areas: complete or partial occlusion modify the perceived area; very standard linear interpolation between rectangles with different aspect ratio change their area; changing the number of bins of an histogram while maintaining their total area through a continuous transition is not trivial too.

In this work, we propose a physical metaphor to guide the design of area-preserving animated transitions. It is based on hydraulics. First, because liquids are incompressible fluids that are likely to convey the sense of volume preservation projected as areas on our retina. Second because we are very used to manipulate liquids in our everyday life: pouring milk in a glass, filling a sink, emptying a plastic bottle, transferring water between buckets or in a water tank, drinking a soda with a straw... not to mention experimental physics at school or in professional environments. We call \textit{\textit{aquanims}} the animated transitions based on the proposed hydraulic metaphor.   

In section 2, we review the related work. In section 3 we present the animation principles based on the hydraulic metaphor and how they are related to the guiding principles of good animations. In section 3, we present the hydraulic metaphor and the \textit{aquanims} fundamental principles. In section 4 we describe the building-blocks to be used in section 5  to create \textit{aquanims} for various area-based charts. In section 6, we use it to display different facets of a confusion matrix to analyze the results of a classification problem. Before we discuss in section 7 and  conclude in section 8.








%-------------------------------------------------------------------------
\section{Related work}

The reference work of \cite{HeerR07} investigates the effectiveness of animated transitions between statistical data graphics and connects the guiding principles of good visualizations to the ones for good animations proposed by Tversky \cite{TverskyMB02}. In particular, transitions should avoid occlusion; maintain graphical encoding at each and every interpolation state; use same semantic-syntactic mapping across the different visualizations; make change only of the necessary syntactic features (expressiveness) to make the animation best support (efficiency) the communication of the semantic changes; use staging when transition is complex, and make it short. 
These authors also propose a typology of animations, in this work we explore all the types except the \textit{view} and \textit{substrate} transformation ones.
Wickham and Hofmann \cite{WickhamH11} proposed the \textit{product plot} framework which encompasses many area-based charts. We use this framework to design the animated transition between a fluctuation plot and a mosaic plots used to visualize confusion matrices. 

Using metaphors is common in visualization \cite{ZiemkiewiczK08} to influence the representation of information in the mind, like Furna's generalized Fisheye views for instance \cite{furnas86}. \textit{Visual Sedimentation} is a design metaphor inspired by the physical process of sedimentation. It is especially suited to represent data stream. New data enter the visualization as bubbles attracted toward buckets, and progressively accumulate and create strata in form of color-coded area charts which summarize past data and progressively  compress the information stream. We are not aware of a metaphor based on liquids or hydraulics for information visualization.

Animated transitions have been used to explain and support discovery with statistical graphics. For instance ScatterDice \cite{ElmqvistDF08} uses a pseudo rotation of the axes to navigate a scatterplot matrix. Pairing a complex graphics to a simpler one with animated transitions has been proposed in \cite{RuchikachornM15} to help learn how to use complex graphics. In LineUp \cite{GratzlLGPS13}, multiple rankings represented as bar graphs can be compared and reordered. Animation is used for the reordering part but when bar charts are stacked together by the user, the transition is not animated. A vertical fish-eye lens with animated transition is also proposed to enlarge bars otherwise too thin to be visible when there are too many of them. 





%-------------------------------------------------------------------------

\section{\textit{aquanims}}

\subsection{A hydraulic metaphor}

Hydraulics is the branch of science and technology concerned with conveying liquids through pipes and channels, and to use it as a source of mechanical force or control. 
Typical hydraulic technology connects cylinders, tanks and pumps with pipes. As liquids are nearly incompressible, they keep their volume constant in the system, and they can transmit forces between distant containers connected by non-elastic pipes. Liquids have a mass so are subject to gravity forces, leading to equal surface level equilibrium in possibly distant but communicating vessels, as well as in natural artesian wells.
Now we detail the analogy between graphics and hydraulics and derive the fundamental  principles of \textit{aquanims}.

\subsection{Fundamental principles of \textit{aquanims}}

As tanks and vessels in hydraulic systems, area charts have containers like bars or tiles of which the area is measured. We will focus on bars and tiles of rectangular shape with axis-parallel edges in the sequel, although the analogy is not limited to these shapes and orientations and could be used for pie charts for instance. Bars and tiles are usually the graphical objects whose area must be preserved as they encode the primary data. 

However in our physical analogy we consider that the equivalent to a bar or a tile is actually the liquid which takes the form of its graphical container. By so doing we transfer the semantic of the area of the graphical container to the one of the graphical fluid it contains. So we can change the shape of a set of containers, move the liquid from one container to another, or even let it be shared between several containers without changing its total volume. 

Thus we derive the very first fundamental principle underlying \textit{aquanims}: 

\textbf{First principle: the liquid encodes the data.} Data are mapped to the fluid  content rather than to its container. 

The second fundamental principle is obvious from the physical analogy: 

\textbf{Second principle: the liquid volume is constant}, so is its area in the graphical representation. Pipes and containers can change the liquid's shape but cannot change its total area. 

As a main guiding principle, \textit{aquanims} should be designed so as to  emphasize the hydraulic metaphor evoking liquid-coded data (First principle), in order to increase the perception of area invariance (Second principle).

As a consequence, because now the container is not encoding data directly, the liquid itself must wear some identification mark. We use the color channel for this sake (texture could be used also) to fill the rectangles or color its edges.

Now we focus on the \textit{aquanims} building-blocks that simulate hydraulics.

\section{\textit{aquanims} building-block} 

We illustrate the different building-blocks that support the design of \textit{aquanims} in the figure \ref{fig:buildingblocks}.

We distinguish between changing the position (translation) of a container in the underlying space, or the scale (rescaling) of the underlying space itself, and changing the container shape. The latter involved \textit{aquanims} while the former do not. To comply with animation principles of congruence and consistent semantic-syntactic mappings, we distinguish graphically the former from the latter: zooming and rescaling involves animation of the axes and background, and a changing scale of all the containers and liquids they contain, while translating involve a fixed shape with changing position. \textit{aquanims} use specific graphics that make clear the difference.

\begin{figure*}
  \centering
  \mbox{} \hfill
  % the following command controls the width of the embedded PS file
  % (relative to the width of the current column)
  %\includegraphics[width=.3\linewidth]{figures/figures.pdf}
  % replacing the above command with the one below will explicitly set
  % the bounding box of the PS figure to the rectangle (xl,yl),(xh,yh).
  % It will also prevent LaTeX from reading the PS file to determine
  % the bounding box (i.e., it will speed up the compilation process)
  % \includegraphics[width=.3\linewidth, bb=39 696 126 756]{sampleFig}
  \hfill
  \includegraphics[width=\linewidth]{figures/figures.pdf}
  \hfill \mbox{}
  \caption{\label{fig:buildingblocks}%
           Building-block of \textit{aquanims}. Filled grey rectangles show the original state, and blue empty rectangle the final state. Both rectangles have the same area except in blue boxes depicting non \textit{aquanims}. All transitions can be reversed. Some transitions involve 2 dimensions (2D), they require non linear interpolations (see dashed grey lines) to keep constant areas. There is one or two sides of a control box (red rectangle) moved using linear interpolation, the remaining free edges are positionned to maintain the constant area of the grey filled rectangle. The empty/fill transitions are not \textit{aquanims} as the area is not invariant during the animated transition. }
\end{figure*}

\subsection{Single-container emptying/filling} 


A container can be \textbf{filled or emptied}. we represent the container by an empty rectangle and the liquid by a partial filling of it as a small rectangle having 3 sides shared with the container. The animated transition uses a \textit{slow-in/slow-out} speed  based on a cubic basis function.
In order to comply with the predictibility principle of animated transitions, for \textit{emptying} animations, the end level of the liquid in the container is indicated by a \textit{target} dark grey line segment throughout the transition. The start level being explicitly given by the container light grey edge. For \textit{filling} animation, the end container is displayed in dark grey and progressively filled by the liquid, while the start level is displayed with a light grey line segment. Notice that in the figure \ref{fig:buildingblocks} we use bright red and blue colors for the edges of some boxes to emphasize them here.   

This  \textit{filling/emptying} animation is identical to the one of standard progression bars, or volume bars in digital equalizers. 
The light grey start, and dark grey target line segments help the user perceive the transition process, remember the origin state and predict the destination state. 

As such this animation violates the second principle of \textit{aquanims} that the liquid area must be preserved, so this building-block is not an \textit{aquanim} \textit{per se} but it enables the construction of mutliple-container \textit{aquanims} (see next sections).

\subsection{Single-container liquid shift} 

The liquid in a container can be \textbf{shifted}, \textit{i.e.} translated along the container axis, so the rectangle representing the liquid is translated while the container remains fixed in the underlying space. This animation is area-preserving so is an aquanim.

\subsection{Single-container reshaping} 

A container can be \textbf{reshaped} so the position of more than one edge is changed. It keeps at least one edge aligned between origin and destination containers, the container remaining on the same side of the common line(s) segment(s). The common line segments together with the changing width and height contribute to anchor the container in the underlying space while differentiating \textit{aquanims} from animated translations. 


Compared to the filled/emptied animation, at least 2 edges oriented in orthogonal directions are changing position. To preserve area, the increase in one dimension must be compensated for by a decrease in the other.

It must be noticed that a linear interpolation between origin and destination positions of the rectangle's vertices does not preserve area (see figure \ref{fig:buildingblocks}).
To make things simple we linearly interpolate one of the dimensions while we compute the remaining one by maintaining constant the area of the rectangle during the transition. 

The general formula for this area-preserving animation is:

$$w(t)=(1-u(t)) w(0) + u(t) w(1)$$

and 

$$ h(t)=\mathcal{A}/w(t)$$

with $t\in[0,1]$, $w$ the width controlled directly by the slow-in/slow-out speed transition , $u(t)=3t^2-2t^3$ a cubic function generating the slow-in/slow-out speed for a regular sequence of increasing $t$ values. $h$ is the height of the rectangle indirectly controlled by the area-preserving condition. And $\mathcal{A}=w(0)h(0)=w(1)h(1)$ is the area of the rectangle, invariant during the \textit{aquanim}.

In order to maintain the analogy with hydraulics and preserve semantic-syntactic mapping consistency, we add line segments aligned with the directly controlled sides but connected to the rectangle encompassing both the original and target ones. This design element simulates a hydraulic cylinder where the moving part forces the liquid to change position and shape in the fixed container. These moving part are in red color in the figure \ref{fig:buildingblocks}.

\subsection{Multiple-container transfer} 

Two or more containers can be connected by invisible pipes allowing continuous  liquid transfer between them during the animation. Any amount of liquid which disappears from one container must be distributed among the other ones, so the total sum of variation of the connected containers is zero, maintaining the total amount of liquid at a constant value.

We have this formula between variation $h_k$ of levels within connected containers of respective width $w_k$:

$$\sum_k w_k h_k=0$$

Assuming fixed-width containers like in bar charts and histograms, if the initial $L_k(0)$ and target $L_k(1)$ levels in each containers are such that total area $S=S(0)=\sum_k w_k L_k(0)=\sum_k w_k L_k(1)=S(1)$ is constant for these two states, then for any linearly interpolated state $L_k(t)=(1-u(t))L_k(0)+u(t)L_k(1)$, the area is preserved $S(t)=\sum_k w_k L_k(t)=S$.

So standard linear interpolation with possible slow-in/slow-out speed or any other speed scheme ensures the second principle of \textit{aquanims}.

In the next section we will present different \textit{aquanims} we designed based on these building-blocks to animate histograms, and bar graphs.

 
%-------------------------------------------------------------------------
\section{\textit{aquanims} design case study}

Product plots \cite{WickhamH11} is a framework which encompasses many area-based charts.
We picked some of the most well known ones to illustrate the design of \textit{aquanims}. We present the case of vertical bars but it is trivial to adapt the animation for horizontal ones.
We develop the animations using R and Shiny softwares and the \textit{ggplot2} and \textit{animation} packages for the graphics. 

\subsection{Histograms}

An histogram is a type of bar chart with continuous x and y scales, where bars are adjacent to evoke the continuous nature of the x-axis (if vertical bars). We consider the case of equal width bars, which define contiguous intervals on the x-axis. The area of one bar accounts for the proportion of data falling in that interval or bin, the total area of the bars being 1.
All our animations are staged, starting and ending with a zooming phase, at first to adapt the size of the plot so that the subsequent \textit{aquanim} fits entirely within the graphic area, then at the end to maximize the size of the plot in this area. Zooming is distinct from rescaling, as grid lines and axes tick marks and labels move during a zoom and not during a rescaling.


\subsubsection*{Adapt to changing data}

\begin{figure}[htb]
\centering
\begin{tabular}{cc}
\includegraphics[width=0.4\linewidth]{figures/Histo_addnewdata_plot2.png}
&\includegraphics[width=0.4\linewidth]{figures/Histo_addnewdata_plot8.png}\\
(a) &(b)\\
\includegraphics[width=0.4\linewidth]{figures/Histo_addnewdata_plot13.png}
&\includegraphics[width=0.4\linewidth]{figures/Histo_addnewdata_plot14.png}\\
(c)&(d)\\
\includegraphics[width=0.4\linewidth]{figures/Histo_addnewdata_plot17.png}
&\includegraphics[width=0.4\linewidth]{figures/Histo_addnewdata_plot19.png}\\
(e)&(f)\\
\end{tabular}
\caption{\label{fig:adapchangingdata}%
\textit{Aquanim} of an histogram for adding (red) and deleting (blue) data values. In (b),(c),(d) and (e) the blueish color of the bars indicate that the total density is lower than 1 (summing  up added and removed data), the aquanim rescale the bar to compensate for that lack of data.}
\vspace{-.5cm}
\end{figure}

We consider the case of adapting an histogram to data filtering where some data can appear and some other disappear (Figure \ref{fig:adapchangingdata}). The challenge is that the area of an histogram must remain constant.
We use a plain red hue for new data, and plain blue for leaving data. The red rectangle is to be filled by red color during the \textit{aquanim} using the single-container filling block. During the filling, we make the grey color of all the bars reddish to evoke the pressure in terms of total area which transiently becomes higher than 1. Then we rescale vertically all the bars so the area come back to unity and the reddish color disappears. The same occurs for deleted data except a blueish grey is used to evoke the lack of area when emptying top parts of the impacted bars. 


\subsubsection*{Adapt to changing number of bars}


\begin{figure}[htb]
\centering
\begin{tabular}{cc}
\includegraphics[width=0.4\linewidth]{figures/Histogram_decreaseNumberOfBins_plot2.png}
&\includegraphics[width=0.4\linewidth]{figures/Histogram_decreaseNumberOfBins_plot10.png}\\
(a) &(b)\\
\includegraphics[width=0.4\linewidth]{figures/Histogram_decreaseNumberOfBins_plot16.png}
&\includegraphics[width=0.4\linewidth]{figures/Histogram_decreaseNumberOfBins_plot24.png}\\
(c)&(d)\\
\end{tabular}
\caption{\label{fig:adapchangingnumbins}%
\textit{Aquanim} for a deacreasing number of histogram bins. Reading from (d) to (a) shows the \textit{aquanim} for increasing number of bins.}
\vspace{-.5cm}
\end{figure}

Histograms are statistical models which approximate the underlying data density. There is no straightforward way to select the best number of bars: too many it becomes spiky, and to few all the details are smoothed. 

Adding bars could be done one by one, but would require to decide where to add the new bar, on the left, the right, the middle. All these choices are arbitrary. It is also not consistent with the semantic-syntactic mapping:  bars are discretizations of a continuous axis, so the incremental addition of whole bars hides the continuous nature of the underlying data. Adding the bars from one side incrementally also generates a sliding effect, giving the erroneous impression of a zoom out or rescaling of the x-axis. The same issues occur when removing bars.

We use the multiple-container transfer block (Figure \ref{fig:adapchangingdata}). We superimpose the contours of the original (light grey) and target (dark grey) histograms. Thin bars can be merged into large bars or a large bar be splitted into the thin bars it overlaps. A simple interpolation between origin and target levels within each bar of the intersection set makes the deal. We also tried a more physically realistic approach, where we made adjacent bars as communicating vessels, and set up an adaptive formula that makes each level converging toward the average level of its two neighbors, normalizing the area at each step.  
  
Dealing with the increase in number of bins in a physically realistic way, simulating a flow of liquid being transfered between the bars is less trivial. We solved the same problem as with the merge case by artificially aligning the target position of the bars, run the adaptive formula, then display the relative levels in the original setting. The result is less compelling than simple interpolation however. 
 
\subsubsection*{Show animated tip}


\begin{figure}[htb]
\centering
\begin{tabular}{cc}
\includegraphics[width=0.4\linewidth]{figures/Histo_tipselect_plot1.png}
&\includegraphics[width=0.4\linewidth]{figures/Histo_tipselect_plot15.png}\\
(a) &(b)\\
\includegraphics[width=0.4\linewidth]{figures/Histo_tipselect_plot30.png}
&\includegraphics[width=0.4\linewidth]{figures/Histo_tipselect_plot45.png}\\
(c)&(d)\\
\end{tabular}
\caption{\label{fig:animatedtip}%
\textit{Aquanim} tip to show the proportion of the total represented  by the selected bars (yellow)}
\vspace{-.5cm}
\end{figure}

The idea here is to show the user what proportion of the total a set of bars represents  (Figure \ref{fig:animatedtip}). As all the bars may have different heights, this is not easy to evaluate visually. 

We color the selected bars in yellow to distinguish them from the rest. We empty the yellow liquid into the bottom of all the bars, raising all them up to preserve the total area. We then release the grey liquid to fill in the emptied selected bars and to equalize their levels, so the final graphic is a vertical stacked bar with a yellow segment at the bottom and a grey one at the top, where the sought proportion is more legible. This \textit{aquanim} tip can be designed with several colors to several sets of bars selected by some clustering algorithm for instance.


\subsection{Bar charts}

Bar charts are bars that stand on a categorical or discrete ordinal axis, and whose height maps a continuous variable. Bars can be segmented to distinguish levels of some independent category. These segments can be stacked on top of each others or grouped side by side. Heer and Robertson studied different transitions between stacked and grouped bars in \cite{HeerR07}.

\subsubsection*{Stacked bars vertical reordering}

\begin{figure}[htb]
\centering
\begin{tabular}{cc}
\includegraphics[width=0.4\linewidth]{figures/Barchart_stacked_segment_shift_vertically_plot1.png}
&\includegraphics[width=0.4\linewidth]{figures/Barchart_stacked_segment_shift_vertically_plot9.png}\\
(a) &(b)\\
\includegraphics[width=0.4\linewidth]{figures/Barchart_stacked_segment_shift_vertically_plot15.png}
&\includegraphics[width=0.4\linewidth]{figures/Barchart_stacked_segment_shift_vertically_plot22.png}\\
(c)&(d)\\
\end{tabular}
\caption{\label{fig:aquanimstackbarvertreorder}%
\textit{Aquanim} of segments in vertical bars to move the selected ones (magenta) at the bottom.}
\vspace{-.5cm}
\end{figure}

We consider the typical task of reordering the segments of stacked bars, as only the bottom ones along the x-axis benefit from this common straight line to ease the comparison of their amount across the levels mapped to this axis (Figure \ref{fig:aquanimstackbarvertreorder}).

We use the single-container liquid shift block directly, and apply it to all the bars at once. The liquid in the segments of the selected level progressively fills the bottom part of their bar, shifting up the intermediate segments until the original ones vanish from their initial position. The selected segments are split, avoiding occlusion that standard animated translations would generate.  

\subsubsection*{Stacked bars horizontal reordering}

\begin{figure}[htb]
\centering
\begin{tabular}{ccc}
\includegraphics[width=0.3\linewidth]{figures/Barchart_stacked_bar_shift_horizontally_plot1.png}
&\includegraphics[width=0.3\linewidth]{figures/Barchart_stacked_bar_shift_horizontally_plot6.png}
&\includegraphics[width=0.3\linewidth]{figures/Barchart_stacked_bar_shift_horizontally_plot41.png}\\
(a) &(b)&(c)\\
\includegraphics[width=0.3\linewidth]{figures/Barchart_stacked_bar_shift_horizontally_plot57.png}
&\includegraphics[width=0.3\linewidth]{figures/Barchart_stacked_bar_shift_horizontally_plot74.png}
&\includegraphics[width=0.3\linewidth]{figures/Barchart_stacked_bar_shift_horizontally_plot78.png}\\
(d)&(e) &(f)\\
\end{tabular}
\caption{\label{fig:aquanimstackbarhorizreorder}%
\textit{Aquanim} of the confusion matrix from the fluctuation diagram to the mosaic plot}
\vspace{-.5cm}
\end{figure}

We consider the case of translating a bar from origin to destination without occlusion (Figure \ref{fig:aquanimstackbarhorizreorder}). 

We create an empty space at the destination position, with the same label as the original. Then we use the multiple-container transfer block, progressively emptying the original bar segment by segment starting from the bottom, and filling the destination bar at the same time by the liquid coming from the original one. 

Here again the split of the transferred segments avoid  occlusion and maintains constant the visible area of each segment during the transition. The same animation could be used to transfer bars in a grouped bar chart. However, transferring multiple bars at the same time might be confusing. A staggered animated transition could be used in that case \cite{HeerR07}.


\section{Case study: animation of a confusion matrix}

We consider classification results obtained from an automatic classifier.
Access to situation-sensitive data through social media networks provided images of damages after natural disasters. Rapid damage assessment is important for many humanitarian organizations. A Convolutional Neural Network has been used to classify these images into 3 categories: \textit{None}, \textit{Mild} and \textit{Severe}. 


\subsection{Confusion matrices in classification}





\begin{table*}
\begin{center}
\begin{tabular}{|l|c|c|c|}

\hline
& None & Mild & Severe\\
\hline
None & 1458  & 48 &  78\\
\hline
Mild & 205 & 102 & 144\\
\hline
Severe &  85 &  34& 1666\\
\hline
\end{tabular}
\end{center}
\caption{ \label{tab:confmat} \textbf{Confusion matrix} The data table representation of a confusion matrix gives all the details but is difficult to get an overview and focus rapidly on the anomalies. The rows are predicted classes, and the columns are observed ground truth classes. For instance there are $85$ images with no damage but predicted showing severe ones.}
\end{table*}


%%%
%%% Figure 1
%%%
\begin{figure}[htb]
  \centering
  \includegraphics[width=\linewidth]{figures/matconfusion.pdf}
  %\parbox[t]{.9\columnwidth}{\relax
 %}
  \caption{\label{fig:confmat}
          A fluctuation plot to visualize the confusion matrix.}
\end{figure}


\begin{figure}[htb]
\centering
\begin{tabular}{cc}
\includegraphics[width=0.4\linewidth]{figures/ConfusionMargin_3x3_plot12.png}
&\includegraphics[width=0.4\linewidth]{figures/ConfusionMargin_3x3_plot22.png}\\
(a) &(b)\\
\includegraphics[width=0.4\linewidth]{figures/ConfusionMargin_3x3_plot46.png}
&\includegraphics[width=0.4\linewidth]{figures/ConfusionMargin_3x3_plot64.png}\\
(c) &(d)\\
\includegraphics[width=0.4\linewidth]{figures/ConfusionMargin_3x3_plot87.png}\\
(e)
\end{tabular}
\caption{\label{fig:aquanimmatconf}%
\textit{Aquanim} of the confusion matrix from the fluctuation diagram to the mosaic plot}
\vspace{-.5cm}
\end{figure}


The confusion matrix shown in Table \ref{tab:confmat} displays the number of occurrences of correct and erroneous predictions of the model assessed on an image data set with known ground truth labels provided by human volunteers.

A confusion matrix is a contingency table that  can be read in different ways \cite{WickhamH11}\cite{Friendly_extendingmosaic}.
Each number in a cell counts the data having a specific pair of observed (true) and predicted labels. This number over the total of all numbers in the matrix accounts for the proportion  of such cases that we expect to happen in real conditions when the classifier is used to classify new unseen data. This proportion is an estimator of the joint probability $p(class_o,class_p)$ that $class_o$ is observed and $class_p$ is predicted.  

Classifiers are sensitive to class imbalance. For instance we can read from the table that about $200$ data are from the Mild damage class, while about ten times more are images of no damage and severe damage. If the humanitarian organizations have a specific program to run for each type of damage, it is important that the classifier be reliable for any type. Here we expect it will not be good to detect Mild damages. 

We use a fluctuation diagram to visualize the confusion matrix as in the figure \ref{fig:confmat}. This encodes the numbers as squares whose areas are proportional to the joint probabilities. Squares' fill color codes for the predicted class, and edges' color for the observed class. We also use a fluctuation diagram to display the marginal proportions. The area of the yellow filled square on the top right out of the inner frame map the total amount of images predicted with no damage whatever the ground truth. The area of the grey square at the bottom right account for the total number of images so its area gives the probability unit.

We can decompose the joint probability into the marginal $p(class_p)$  and conditional $p(class_o|class_p)$ probabilities, all related by the Bayes rule: 
$p(class_o,class_p)=p(class_o|class_p)p(class_p)$.
Then we see as studied in depth in \cite{WickhamH11}, that the area of the squares in the fluctuation diagram can be decomposed into the product of a marginal probability and a conditional one. The joint probability can be conditioned  on the predicted classes as above, or on the observed classes:
$p(class_o,class_p)=p(class_p|class_o)p(class_o)$
We can use a mosaic plot to visualize these quantities more efficiently.
The Bayesian rule ensure than the area of corresponding cells in both plots is identical, but the shape of the cells in the mosaic plot are rectangles whose edge length directly encode the marginal and conditional probabilities of interest.

We design an \textit{aquanim} to make clear the relation between the two plots.

\subsection{Animation design}

The animation is displayed in the figure \ref{fig:aquanimmatconf}. We first move all  the squares on the right side of the plot (a) . 
The total area of squares in the first row $Np$ (predicted None) is equal to $p(No,Np)+p(Mo,Np)+p(So,Np)=p(Np)$. Doing the same for each row, we see that summing the area of each square in the right margin equals $p(Np)+p(Mp)+p(Sp)=1$ which is the area and probability of the grey square at the bottom right representing all the cases. 
We could use an \textit{aquanim} tip to show that identity equation by transferring the liquids from the 3 marginal squares in the right margin inside the grey square below showing they fill it exactly. The same is true for the ones in the bottom margin.

We use the single-container reshaping block to reshape the 3 squares of the first row into a rectangle with unit length and height $p(Np)$ (b)(c). We do the same for the other two rows. By forcing the height of these rectangles, we force the incompressible liquid say of the left most square to match the $p(Np)$ height and so to spread along this unit length band in proportions $x$ such that:
$p(Np)*x=p(No,Np)$ its original invariant area. By Bayes rule $x=p(No|Np)$ so we get the Bayes decomposition we need for each segment in these bands. 

Each horizontal band is then piled up (d). All three form a square mosaic plot of unit length edges, of same size as  the grey square.
We rescale this mosaic plot (e) to fit in the full matrix so it is easier to read.

Now two patterns become obvious: the blue class is predicted about ten times less than the other ones. The segments of the blue bars are roughly in proportions $40\%$, $20\%$, and $40\%$, so given the blue Mild class has been predicted, there is 1 chance out of 5 that there are actually Mild damages.

\section{Discussion}

We proposed \textit{aquanims} for all types of transitions  described in \cite{HeerR07} except for the \textit{view transformations} like pan or zoom which are global or relative area-preserving respectively, and \textit{substrate transformations} (non-linear scaling) whose generated space distortions make more difficult \textit{aquanims} design. We should define first what area preserving means in these non-euclidean space.

We did not explore \textit{aquanims} with treemaps, but our study of mosaic plots involving the need for free space between the tiles showed that designing \textit{aquanims} to animate changes in densely packed treemaps would be challenging. A possibility would be to explode the tiles to get free space between them for reshaping some of them with \textit{aquanims}. It seems possible to design \textit{aquanims} with Voronoi treemaps \cite{Balzer05} as the cells' geometry is less constrained by rigid alignments as in standard treemaps or mosaic plots. In that case, the challenge would be to evoke the hydraulic metaphor  with partially filled Voronoi cells for instance.  



\section{Conclusion}

We presented \textit{aquanims} animations based on a hydraulic metaphor. The first principle of \textit{aquanims} states that counts or proportion data are mapped to liquids volume  instead of containers in area-based  charts. The second principle states that liquids are incompressible supporting the design of \textit{aquanims} as area-preserving animated transitions. We present \textit{aquanims} building-blocks and show how they can be used to design various \textit{aquanims} that avoid occlusions and preserve areas.

How effective are these animations for the user remains to be evaluated. Studying how \textit{aquanims} could be used in treemaps and other non-rectangle area-based  charts is let as a future work.


%------------------------------------------------------------------------
\subsection{References}
\bibliographystyle{eg-alpha-doi}
\bibliography{egbibsample}



\end{document}

